Electronic structure and rovibrational predissociation of the 2sPi state in KLi

Adiabatic potential energy curves of the 3sSigma+, 3tSigma+, 2sPi and 2tPi states correlating for large internuclear distance with the K(4s) + Li(2p) atomic asymptote were calculated. Very good agreement between the calculated and the experimental curve of the 2sPi state allowed for a reliable description of the dissociation process through a small (20 cm-1 for J = 0) potential energy barrier. The barrier supports several rovibrational quasi-bound states and explicit time evolution of these states via the time-dependent nuclear Schroedinger equation, showed that the state populations decay exponentially in time. We were able to precisely describe the time-dependent dissociation process of several rovibrational levels and found that our calculated spectrum match very well with the assigned experimental spectrum. Moreover, our approach is able to predict the positions of previously unassigned lines despite their low intensity

==> Supplementary_material.txt <==
A supplementary material to the paper 
 
Electronic structure and rovibrational predissociation of the 2sPi state in KLi
 
P. Jasik (a), J. Kozicki (b), T. Kilich (a), J. E. Sienkiewicz (a) and N. E. Henriksen (c)

(a) Faculty of Applied Physics and Mathematics, Gdansk University of Technology, Narutowicza 11/12, 80-233 Gdansk, Poland
(b) Faculty of Civil and Environmental Engineering, Gdansk University of Technology, Narutowicza 11/12, 80-233 Gdansk, Poland
(c) Department of Chemistry, Building 207, Technical University of Denmark, DK-2800 Kgs. Lyngby, Denmark.

Content

A. Details of atomic basis

B. Table 1. Born-Oppenheimer potential energy curves of KLi correlating with the K(4s) + Li(2p) atomic asymptote.

C. Table 2. Energies and widths of all calculated quasi-bound levels of the 2sPi (second singlet pi) state.

D. Molecular movies


A. Details of atomic basis
The core electrons of K atoms are represented by the pseudopotential ECP18SDF {Fuentealba1982}. We use the basis sets for potassium which come with ECP18SDF {Fuentealba1988} for s and p functions and ECP10MDF pseudopotential {Lim2005} for d and f functions. Additionally, these basis sets are augmented by seventeen s functions (76.345701, 26.791999, 18.608373, 4.535573, 1.618743, 1.014043, 0.577728, 0.465037, 0.213265, 0.097803, 0.065676, 0.009433, 0.007466, 0.005909, 0.004326, 0.001984, 0.000849), six p functions (17.126069, 4.012627, 0.940156, 0.004358, 0.001929, 0.000854), ten $d$ functions (25.549602, 10.052166, 3.954897, 1.680236, 0.713847, 0.240858, 0.010789, 0.003932, 0.001433, 0.000522) and six f functions (4.611628, 1.680236, 0.029604, 0.010785, 0.003929, 0.001431). The numbers listed in parenthesis are the exponential coefficients of the uncontracted Gaussian Type Orbitals (GTO). 

The core electrons of the Li atom are represented by the pseudopotential ECP2SDF {Fuentealba1982}. The basis set for the s and p orbitals, which comes with this pseudopotential {Fuentealba1988} is enlarged by functions for d and f orbitals given by Prascher {\it et al.} \citep{Prascher2011} and assigned by cc-pV5Z. Additionally, our basis set was augmented by six s short range correlation functions (1979.970927, 392.169555, 77.676373, 15.385230, 5.269282, 0.119550), seven p functions (470.456384, 96.625417, 19.845562, 4.076012, 0.567670, 0.141468, 0.035314), seven $d$ functions (7.115763, 3.751948, 1.978300, 1.043103, 0.600714, 0.321311, 0.152909) and five f functions (2.242072, 1.409302, 0.885847, 0.556818, 0.138286). Also, we added to the basis the following set of diffuse functions: three s functions (0.010159, 0.003894, 0.001493), four p functions (0.015774, 0.007058, 0.002598, 0.000956), three d functions (0.026579, 0.011581, 0.005046) and three f functions (0.055000, 0.027500, 0.013750). The numbers in parenthesis are coefficients of the exponents of the primitive Gaussian orbitals.

B. Table 1
Born-Oppenheimer potential energy curves of KLi correlating with the K(4s) + Li(2p) atomic asymptote.

R [A]			3sSigma [cm^-1]		3tSigma [cm^-1]		2sPi [cm^-1]		2tPi [cm^-1]
47.096771749630	21120.7761294119	21120.7761294119	21120.7739346656	21120.7739346656
42.334176853600	21120.7827136509	21120.7827136509	21120.7739346656	21120.7739346656
39.688290800250	21120.7892978898	21120.7892978898	21120.7739346656	21120.7739346656
37.042404746900	21120.8002716214	21120.8002716214	21120.7761294119	21120.7761294119
34.396518693550	21120.8156348456	21120.8156348456	21120.7783241583	21120.7783241583
31.750632640200	21120.8441665477	21120.8441665477	21120.7849083972	21120.7849083972
29.104746586850	21120.8946457129	21120.8946457129	21120.7914926361	21120.7914926361
26.458860533500	21120.9977987896	21120.9977987896	21120.8090506066	21120.8090506066
25.400506112160	21121.0636411790	21121.0636411790	21120.8200243382	21120.8200243382
24.342151690820	21121.1514310316	21121.1514310316	21120.8331928161	21120.8331928161
23.283797269480	21121.2699473325	21121.2699473325	21120.8529455329	21120.8529455329
22.225442848140	21121.4323585597	21121.4323585597	21120.8814772350	21120.8814772350
21.167088426800	21121.6584174301	21121.6584174301	21120.9187879223	21120.9187879223
20.108734005460	21121.9788503918	21121.9788503918	21120.9714618339	21120.9714618339
19.050379584120	21122.4375523714	21122.4375523714	21121.0482779548	21121.0482779548
17.992025162780	21123.1091447434	21123.1091447434	21121.1602100168	21121.1602100168
16.933670741440	21124.1077543161	21124.1077543161	21121.3270107367	21121.3270107367
15.875316320100	21125.6177397800	21125.6177397800	21121.5816013091	21121.5816013091
15.346139109430	21126.6514652937	21126.6558547864	21121.7593757605	21121.7593757605
14.816961898760	21127.9441708725	21127.9507551114	21121.9810451382	21121.9810451382
14.287784688090	21129.5660883983	21129.5792568762	21122.2597779200	21122.2597779200
13.758607477420	21131.6072024701	21131.6379289185	21122.6153268228	21122.6153268228
13.229430266750	21134.1750556571	21134.2518717781	21123.0718340561	21123.0674445635
12.700253056080	21137.4057222309	21137.5878861749	21123.6578313218	21123.6512470829
12.171075845410	21141.4352764628	21141.8676414866	21124.4172135464	21124.4018503222
11.641898634740	21146.3756504150	21147.3874284656	21125.4070441339	21125.3697334465
11.112721424070	21152.1895334000	21154.5510804335	21126.6953602200	21126.6097651138
10.583544213400	21158.4204181846	21163.9358156709	21128.3765358963	21128.1790087281
10.318955608065	21161.2933411092	21169.7123879686	21129.3948981858	21129.0986074335
10.054367002730	21163.5539298123	21176.3997799864	21130.5493347469	21130.1038012452
9.7897783973950	21164.5920448187	21184.1911294000	21131.8464298183	21131.1880059241
9.5251897920600	21163.4463872429	21193.3366372892	21133.2927676390	21132.3226897683
9.2606011867250	21158.6113611138	21204.1720998400	21134.8751797312	21133.4573736125
8.9960125813900	21147.8132092504	21217.1452453003	21136.5607449001	21134.5108518431
8.7314239760550	21127.7598121821	21232.8596289064	21138.2726470248	21135.3404659497
8.4668353707200	21094.0748457594	21252.1251120481	21139.8682275948	21135.7333255398
8.2022467653850	21041.7279514313	21276.0127309264	21141.0885065452	21135.3602186665
7.9376581600500	20966.1364988948	21305.9446811527	21141.4879503743	21133.7361063943
7.8053638573825	20918.6070727253	21323.7374895178	21141.1653226662	21132.2458736473
7.6730695547150	20864.2497907738	21343.7799128546	21140.3335138133	21130.1674488883
7.5407752520475	20802.8605416333	21366.3879946320	21138.8301125885	21127.3735368309
7.4084809493800	20734.2154611796	21391.9216732456	21136.4510075844	21123.7214789649
7.2761866467125	20657.9963111974	21420.7869767634	21132.9481924677	21119.0532535557
7.1438923440450	20573.7882846332	21453.4228544482	21128.0078185156	21113.1976703907
7.0115980413775	20481.0865898351	21490.3231242205	21121.2523893620	21105.9747602723
6.8793037387100	20379.3271770003	21532.0101357029	21112.2166187885	21097.1979697638
6.7470094360425	20267.9679437894	21579.0479386982	21100.3452359777	21086.6873296675
6.6147151333750	20146.5457987301	21632.0247252183	21084.9732327965	21074.2694550246
6.4824208307075	20014.7688405628	21691.5418557533	21065.3214743036	21059.7863241005
6.3501265280400	19872.5865901223	21758.2006907930	21040.4813355252	21043.1018626237
6.2178322253725	19720.2492484882	21832.5652801402	21009.4212856936	21024.0799963229
6.0855379227050	19558.3735393748	21915.1250522227	20970.9912777407	21002.5868456728
5.9532436200375	19387.9646565937	22006.2136084803	20923.9534747455	20978.4424414757
5.8209493173700	19210.4513799952	22105.8945965560	20867.0195606217	20951.4031668909
5.6886550147025	19027.6751017364	22213.7400409187	20798.9297509854	20921.1288362397
5.5563607120350	18841.8788525500	22328.4528464970	20718.5669199629	20887.1607475426
5.4240664093675	18655.6677963102	22447.1688693514	20625.1036481939	20848.9567984599
5.2917721067000	18471.9697245997	22564.1773795738	20518.1953605072	20805.9463549503
5.1859366645660	18328.9403020821	22649.6408010294	20423.2242980207	20767.7446006140
5.0801012224320	18191.2463078530	22718.6480146248	20320.5299232562	20726.0224731906
4.9742657802980	18060.6369547246	22759.7929237678	20211.2820359991	20680.8216728599
4.8684303381640	17938.8855977183	22762.1720287718	20097.2474070318	20632.4428798669
4.7625948960300	17827.7787603335	22721.2487890065	19980.8907364645	20581.5181811501
4.6567594538960	17729.1183292936	22641.7836092263	19865.4141591691	20529.0944707010
4.5509240117620	17644.7566704875	22534.4429565158	19754.7572447786	20476.6992919540
4.4450885696280	17576.6405238955	22410.8194809039	19653.4872603717	20426.4088749218
4.3392531274940	17526.9053776807	22281.1297264809	19566.5884748270	20380.8942258683
4.2334176853600	17497.9917897440	22154.0934203512	19499.1526995922	20343.4781907123
4.1275822432260	17492.7726830100	22037.4975224358	19456.1049453953	20318.1683762227
4.0217468010920	17514.7311198786	21938.7931964697	19442.0388162707	20309.7251871539
3.9159113589580	17568.1161292131	21865.5369540109	19461.3042994124	20323.7101106648
3.8100759168240	17658.1160912990	21825.7220611341	19518.3018611793	20366.5493639619
3.7042404746900	17791.0145648326	21828.0309342561	19617.8511644761	20445.6238788983
3.5984050325560	17974.3439191625	21882.0458357826	19765.5422281641	20569.3527023333
3.4925695904220	18216.9950716054	21998.4310380519	19967.9724596621	20747.2785912388
3.3867341482880	18529.3403932399	22189.1062082937	20232.8717554870	20990.1865290004
3.2808987061540	18923.2797985789	22467.3846776469	20569.0937222682	21310.1432308508
3.1750632640200	19412.2385508233	22848.0151413397	20986.4796024765	21720.4993386163
3.0692278218860	20010.9916821570	23347.1026478218	21495.5400362081	22235.7226199968
2.9633923797520	20735.3523397701	23981.8540081928	22106.9634380108	22871.0424196630
2.8575569376180	21601.6209045346	24770.0751992958	22830.9970784232	23641.7780668847
2.7517214954840	22625.7861033458	25729.3198021476	23676.8149970366	24562.2129706713
2.6458860533500	23822.4320254581	26875.5567909269	24652.2041537721	25643.8476017068
2.5400506112160	25203.4256641899	28221.2501299490	25764.2031000576	26892.8162759378
2.4342151690820	26776.7580908692	29773.1135481878	27021.1760140947	28306.4962715195
2.3283797269480	28546.0155209728	31530.2757313565	28435.7009870072	29869.6823859907
2.2225442848140	30105.2488973329	33485.1099360151	30024.4734540034	31551.4945387174
2.1167088426800	31400.0065639067	35632.1117384088	31800.0100533105	33305.9220679792
2.0108734005460	32834.6463867843	37994.9756197404	33758.2570884869	35081.4564725399


C. Table 2
Energies, widths and lifetimes of all calculated quasi-bound levels of the 2sPi (second singlet pi) state. Present results obtained by time-dependent calculations (Present,TDSE) and by means of the code LEVEL (Present) are compared with those measured in the experiment [27]. Only levels with the f rotational symmetry are listed. The double column Delta E gives differences between Experiment and respectively Present,TDSE and Present. Delta Gamma gives the relative difference between level widths calculated as (Present - Present,TDSE)/Present,TDSE. Delta tau gives the difference between two theoretical values, namely Present,TDSE and Present. 

						Energy  [cm^-1]													Width Gamma [cm^-1]									Lifetime tau [s]
J	v	Present,TDSE	Present			Experiment		Delta E			Present,TDSE	Present				Delta Gamma		Present,TDSE	Present		Delta tau
1  	18	21140.338		21140.449										1.2580E+00		1.3698E+00			0.089			4.2201E-12		3.8756E-12	3.4443E-13
2  	18	21140.605		21140.720										1.3096E+00		1.4321E+00			0.094			4.0538E-12		3.7070E-12	3.4676E-13
3  	18	21141.006		21141.122										1.3787E+00		1.5282E+00			0.108			3.8506E-12		3.4739E-12	3.7670E-13
4  	18	21141.507		21141.643										1.4948E+00		1.6508E+00			0.104			3.5515E-12		3.2159E-12	3.3562E-13
5  	18	21142.175		21142.238										1.6331E+00		1.7715E+00			0.085			3.2508E-12		2.9968E-12	2.5397E-13
9  	17	21123.106		21123.131		21123.635		0.529,	0.504	1.0799E-09		9.4903E-10			-0.121			4.9160E-03		5.5940E-03	-6.7792E-04
10 	17	21124.942		21124.966										2.0026E-08		2.1731E-08			0.085			2.6510E-04		2.4430E-04	2.0799E-05
11 	17	21126.979		21126.973		21127.370		0.391,	0.397	2.7966E-07		2.4276E-07			-0.132			1.8983E-05		2.1869E-05	-2.8855E-06
12 	17	21129.150		21129.150		21129.508		0.358,	0.358	1.8633E-06		1.8238E-06			-0.021			2.8492E-06		2.9109E-06	-6.1707E-08
13 	17	21131.488		21131.494		21131.791		0.303,	0.297	9.5909E-06		1.0543E-05			0.099			5.5353E-07		5.0354E-07	4.9987E-08
14 	17	21133.993		21133.998		21134.211		0.218,	0.213	4.8781E-05		5.0431E-05			0.034			1.0883E-07		1.0527E-07	3.5607E-09
15 	17	21136.664		21136.659		21136.835		0.171,	0.176	2.0220E-04		2.0800E-04			0.029			2.6255E-08		2.5523E-08	7.3212E-10
16 	17	21139.470		21139.469		21139.584		0.114,	0.115	7.4449E-04		7.5907E-04			0.020			7.1308E-09		6.9939E-09	1.3697E-10
17 	17	21142.408		21142.423		21142.417		0.009,	-0.006	2.4877E-03		2.4938E-03			0.002			2.1340E-09		2.1288E-09	5.2200E-12
18 	17	21145.514		21145.509		21145.434		-0.080,	-0.075	7.3878E-03		7.4499E-03			0.008			7.1860E-10		7.1261E-10	5.9900E-12
19 	17	21148.720		21148.719		21148.553		-0.167, -0.166	2.0125E-02		2.0341E-02			0.011			2.6379E-10		2.6099E-10	2.8012E-12
20 	17	21152.026		21152.037		21151.714		-0.312, -0.323	4.9872E-02		5.0865E-02			0.020			1.0645E-10		1.0437E-10	2.0781E-12
21 	17	21155.433		21155.451		21155.066		-0.367, -0.385	1.1437E-01		1.1653E-01			0.019			4.6418E-11		4.5558E-11	8.6041E-13
22 	17	21158.939		21158.948		21158.400		-0.539, -0.548	2.4177E-01		2.4461E-01			0.012			2.1958E-11		2.1703E-11	2.5494E-13
23 	17	21162.513		21162.521		21161.830		-0.683, -0.691	4.7034E-01		4.7253E-01			0.005			1.1287E-11		1.1235E-11	5.2312E-14
24 	17	21166.153		21166.174										8.3086E-01		8.4896E-01			0.022			6.3896E-12		6.2533E-12	1.3623E-13
25 	17	21169.860		21169.917										1.3596E+00		1.4341E+00			0.055			3.9047E-12		3.7019E-12	2.0285E-13
26 	17	21173.594		21173.538										2.0983E+00		2.1353E+00			0.018			2.5301E-12		2.4862E-12	4.3840E-14
24 	16	21135.729		21135.742		21135.324		-0.405, -0.418	3.6174E-10		3.9474E-10			0.091			1.4676E-02		1.3449E-02	1.2269E-03
25 	16	21140.672		21140.685		21140.004		-0.668, -0.681	1.7337E-08		1.8265E-08			0.054			3.0621E-04		2.9066E-04	1.5558E-05
26 	16	21145.748		21145.778		21146.681		0.933,	0.903	3.6235E-07		3.8485E-07			0.062			1.4651E-05		1.3795E-05	8.5657E-07
27 	16	21150.991		21151.012		21151.614		0.623,	0.602	4.6940E-06		4.8716E-06			0.038			1.1310E-06		1.0898E-06	4.1231E-08
28 	16	21156.368		21156.380		21156.762		0.394,	0.382	4.2461E-05		4.2963E-05			0.012			1.2503E-07		1.2357E-07	1.4609E-09
29 	16	21161.845		21161.868		21162.014		0.169,	0.146	2.8348E-04		2.8770E-04			0.015			1.8727E-08		1.8453E-08	2.7469E-10
30 	16	21167.455		21167.465		21167.380		-0.075, -0.085	1.5023E-03		1.5443E-03			0.028			3.5338E-09		3.4377E-09	9.6108E-11
31 	16	21173.133		21173.152		21172.888		-0.245, -0.264	6.7315E-03		6.8733E-03			0.021			7.8866E-10		7.7239E-10	1.6270E-11
32 	16	21178.877		21178.906		21178.406		-0.471, -0.500	2.5554E-02		2.5844E-02			0.011			2.0775E-10		2.0542E-10	2.3312E-12
33 	16	21184.688		21184.702		21183.965		-0.723, -0.737	8.1813E-02		8.2820E-02			0.012			6.4890E-11		6.4101E-11	7.8899E-13
34 	16	21190.499		21190.509		21189.630		-0.869, -0.879	2.2249E-01		2.2701E-01			0.020			2.3861E-11		2.3386E-11	4.7510E-13
35 	16	21196.309		21196.311										5.2662E-01		5.3651E-01			0.019			1.0081E-11		9.8951E-12	1.8583E-13
36 	16	21202.087		21202.120										1.0863E+00		1.1147E+00			0.026			4.8871E-12		4.7626E-12	1.2451E-13
37 	16	21207.864		21207.938										1.9701E+00		2.0734E+00			0.052			2.6947E-12		2.5605E-12	1.3425E-13
34 	15	21154.164		21154.168		21153.802		-0.362, -0.366	3.3995E-10		3.1517E-10			-0.073			1.5617E-02		1.6844E-02	-1.2278E-03
35 	15	21161.478		21161.472		21162.212		0.734,	0.740	1.2180E-08		1.2665E-08			0.040			4.3587E-04		4.1917E-04	1.6691E-05
36 	15	21168.891		21168.907										2.7307E-07		2.7588E-07			0.010			1.9441E-05		1.9243E-05	1.9802E-07
37 	15	21176.472		21176.463		21176.701		0.229,	0.238	3.8768E-06		3.8614E-06			-0.004			1.3694E-06		1.3748E-06	-5.4614E-09
38 	15	21184.120		21184.126		21184.189		0.069,	0.063	3.7771E-05		3.8557E-05			0.021			1.4055E-07		1.3769E-07	2.8652E-09
39 	15	21191.868		21191.883		21191.743		-0.125,	-0.140	2.8978E-04		2.9404E-04			0.015			1.8320E-08		1.8055E-08	2.6542E-10
40 	15	21199.716		21199.713		21199.333		-0.383,	-0.380	1.7736E-03		1.7881E-03			0.008			2.9933E-09		2.9690E-09	2.4273E-11
41 	15	21207.564		21207.593		21206.890		-0.674,	-0.703	8.7548E-03		8.9113E-03			0.018			6.0639E-10		5.9574E-10	1.0649E-11
42 	15	21215.479		21215.488										3.6380E-02		3.6912E-02			0.015			1.4593E-10		1.4382E-10	2.1032E-12
43 	15	21223.327		21223.358										1.2539E-01		1.2745E-01			0.016			4.2339E-11		4.1654E-11	6.8433E-13
44 	15	21231.141		21231.163										3.6025E-01		3.6692E-01			0.019			1.4737E-11		1.4469E-11	2.6789E-13
45 	15	21238.856		21238.891										8.7055E-01		8.8924E-01			0.021			6.0983E-12		5.9701E-12	1.2817E-13
46 	15	21246.504		21246.573										1.7858E+00		1.8662E+00			0.045			2.9728E-12		2.8447E-12	1.2808E-13
42 	14	21173.500		21173.529										3.9293E-10		5.0401E-11			-0.872			1.3511E-02		1.0533E-01	-9.1821E-02
43 	14	21182.918		21182.928										2.3312E-09		2.2425E-09			-0.038			2.2773E-03		2.3674E-03	-9.0076E-05
44 	14	21192.436		21192.447										5.6469E-08		5.6882E-08			0.007			9.4013E-05		9.3331E-05	6.8260E-07
45 	14	21202.054		21202.075										9.1561E-07		9.4413E-07			0.031			5.7981E-06		5.6230E-06	1.7515E-07
46 	14	21211.772		21211.797										1.1082E-05		1.1222E-05			0.013			4.7905E-07		4.7307E-07	5.9764E-09
47 	14	21221.590		21221.598										1.0045E-04		1.0147E-04			0.010			5.2851E-08		5.2319E-08	5.3127E-10
48 	14	21231.442		21231.456										7.1820E-04		7.2757E-04			0.013			7.3919E-09		7.2967E-09	9.5196E-11
49 	14	21241.327		21241.345										4.2147E-03		4.2525E-03			0.009			1.2596E-09		1.2484E-09	1.1196E-11
50 	14	21251.246		21251.231										2.0288E-02		2.0543E-02			0.013			2.6167E-10		2.5843E-10	3.2482E-12
51 	14	21261.064		21261.066										8.1186E-02		8.2309E-02			0.014			6.5391E-11		6.4499E-11	8.9218E-13
52 	14	21270.782		21270.793										2.6828E-01		2.7182E-01			0.013			1.9788E-11		1.9531E-11	2.5771E-13
53 	14	21280.367		21280.376										7.3356E-01		7.4032E-01			0.009			7.2371E-12		7.1710E-12	6.6083E-14
54 	14	21289.785		21289.840										1.6714E+00		1.6977E+00			0.016			3.1763E-12		3.1271E-12	4.9206E-14
50 	13	21205.527		21205.561										6.4856E-09		2.5553E-10			-0.961			8.1856E-04		2.0776E-02	-1.9957E-02
51 	13	21217.015		21217.045										9.2430E-09		7.5750E-09			-0.180			5.7436E-04		7.0084E-04	-1.2647E-04
52 	13	21228.603		21228.631										1.4530E-07		1.4863E-07			0.023			3.6537E-05		3.5718E-05	8.1860E-07
53 	13	21240.259		21240.305		21240.344		0.085,	0.039	2.0540E-06		2.0915E-06			0.018			2.5846E-06		2.5383E-06	4.6342E-08
54 	13	21252.014		21252.050										2.1845E-05		2.2362E-05			0.024			2.4302E-07		2.3740E-07	5.6186E-09
55 	13	21263.803		21263.846										1.8477E-04		1.8892E-04			0.022			2.8732E-08		2.8101E-08	6.3116E-10
56 	13	21275.625		21275.668										1.2668E-03		1.2967E-03			0.024			4.1907E-09		4.0941E-09	9.6632E-11
57 	13	21287.447		21287.484										7.1898E-03		7.3604E-03			0.024			7.3838E-10		7.2127E-10	1.7114E-11
58 	13	21299.236		21299.248										3.3983E-02		3.4759E-02			0.023			1.5622E-10		1.5273E-10	3.4876E-12
59 	13	21310.891		21310.900		21309.310		-1.581, -1.590	1.3478E-01		1.3582E-01			0.008			3.9389E-11		3.9087E-11	3.0161E-13
60 	13	21322.379		21322.373										4.3449E-01		4.3478E-01			0.001			1.2219E-11		1.2210E-11	8.1498E-15
61 	13	21333.634		21333.644										1.1463E+00		1.1435E+00			-0.002			4.6313E-12		4.6426E-12	-1.1340E-14
62 	13	21344.721		21344.746										2.5271E+00		2.5240E+00			-0.001			2.1008E-12		2.1033E-12	-2.5802E-15
57 	12	21237.921		21237.890										4.9201E-09		2.2737E-10			-0.954			1.0790E-03		2.3349E-02	-2.2270E-02
58 	12	21251.346		21251.328										1.7869E-08		5.9718E-09			-0.666			2.9710E-04		8.8898E-04	-5.9189E-04
59 	12	21264.871		21264.856		21264.973		0.102,	0.117 	1.1427E-07		1.1013E-07			-0.036			4.6459E-05		4.8205E-05	-1.7465E-06
60 	12	21278.464		21278.459										1.5030E-06		1.5139E-06			0.007			3.5322E-06		3.5067E-06	2.5431E-08
61 	12	21292.122		21292.120		21291.769		-0.353,	-0.351	1.6023E-05		1.6219E-05			0.012			3.3133E-07		3.2732E-07	4.0039E-09
62 	12	21305.815		21305.817										1.3779E-04		1.3970E-04			0.014			3.8528E-08		3.8002E-08	5.2677E-10
63 	12	21319.507		21319.524										9.6608E-04		9.8987E-04			0.025			5.4952E-09		5.3632E-09	1.3207E-10
64 	12	21333.166		21333.206		21332.115		-1.051,	-1.091	5.7351E-03		5.8466E-03			0.019			9.2567E-10		9.0802E-10	1.7653E-11
65 	12	21346.792		21346.817										2.8467E-02		2.8920E-02			0.016			1.8649E-10		1.8357E-10	2.9212E-12
66 	12	21360.250		21360.289										1.1874E-01		1.1900E-01			0.002			4.4710E-11		4.4612E-11	9.7685E-14
67 	12	21373.508		21373.546										4.0770E-01		4.0156E-01			-0.015			1.3021E-11		1.3221E-11	-1.9910E-13
68 	12	21386.533		21386.546										1.1113E+00		1.1065E+00			-0.004			4.7771E-12		4.7979E-12	-2.0723E-14
69 	12	21399.290		21399.327										2.5034E+00		2.5367E+00			0.013			2.1207E-12		2.0928E-12	2.7838E-14
63 	11	21265.339		21265.383										4.0855E-11		2.5210E-11			-0.383			1.2994E-01		2.1058E-01	-8.0641E-02
64 	11	21280.634		21280.662		21281.025		0.391,	0.363	8.3468E-10		7.3652E-10			-0.118			6.3603E-03		7.2080E-03	-8.4768E-04
65 	11	21296.030		21296.030										1.5579E-08		1.5257E-08			-0.021			3.4077E-04		3.4796E-04	-7.1919E-06
66 	11	21311.459		21311.471										2.3504E-07		2.3703E-07			0.008			2.2587E-05		2.2397E-05	1.8963E-07
67 	11	21326.988		21326.971										2.8575E-06		2.8751E-06			0.006			1.8579E-06		1.8465E-06	1.1373E-08
68 	11	21342.517		21342.509										2.7683E-05		2.8108E-05			0.015			1.9177E-07		1.8887E-07	2.8996E-09
69 	11	21358.079		21358.061										2.2406E-04		2.2635E-04			0.010			2.3694E-08		2.3454E-08	2.3971E-10
70 	11	21373.609		21373.599										1.5089E-03		1.5249E-03			0.011			3.5183E-09		3.4814E-09	3.6916E-11
70 	10	21317.136		21317.194										1.2770E-09		2.3531E-10			-0.816			4.1573E-03		2.2561E-02	-1.8404E-02

(Attn. Tab width equals to 4 characters)

D. Molecular movies
The movies can be transferred from http://aqualung.mif.pg.gda.pl/results/kli/predissociation/. The first movie  J37_gauss_movie.mpg shows the formation of spectrum lines from the effective potential with J=37. Here the initial Gaussian shape of the wavepacket is assumed. In the second movie J37_v16_movie.mpg the same J=37 is used, but this time only the term with V=16 is formed. The reason lies in specific  shape of the initial wavepacket. It is set as the eigenfunction of the solution of the stationary Schrödinger equation with other boundary at the classical turning point.     


